The Relational Machine Calculus

This paper presents the Relational Machine Calculus (RMC): a simple, foundational model of first-order relational programming. The RMC originates from the Functional Machine Calculus (FMC), which generalizes the lambda-calculus and its standard call-by-name stack machine in two directions. One, "locations", introduces multiple stacks, which enable effect operators to be encoded into the abstraction and application constructs. The second, "sequencing", introduces the imperative notions of "skip" and "sequence", similar to kappa-calculus and concatenative programming languages. The key observation of the RMC is that the first-order fragment of the FMC exhibits a latent duality which, given a simple decomposition of the relevant constructors, can be concretely expressed as an involution on syntax. Semantically, this gives rise to a sound and complete calculus for string diagrams of Frobenius monoids. We consider unification as the corresponding symmetric generalization of beta-reduction. By further including standard operators of Kleene algebra, the RMC embeds a range of computational models: the kappa-calculus, logic programming, automata, Interaction Nets, and Petri Nets, among others. These embeddings preserve operational semantics, which for the RMC is again given by a generalization of the standard stack machine for the lambda-calculus. The equational theory of the RMC (which supports reasoning about its operational semantics) is conservative over both the first-order lambda-calculus and Kleene algebra, and can be oriented to give a confluent reduction relation.

==> Reviews/Rebuttal.txt <==
We primarily address the issues raised in Review 2 regarding the usefulness of our contribution. Then, we respond to the questions in Review 3: the full calculus is indeed confluent, as stated, and we justify our presentation of the RMC’s semantics. 

Review 2 appreciates the calculus, judging the RMC "original and interesting" and the design principles and abstract machine "conceptually elegant". The other reviews agree: "simple and elegant" (Review 1), "novel and solid" (Review 3).

Nevertheless, Review 2 is concerned about its usefulness, and asks "Does RMC allow some simpler meta-theory for reasoning about these encodings easily?"

We believe that it does, and that the paper has demonstrated this. As we explain in the introduction, the translations of other formalisms into the RMC preserve their operational semantics. For this reason they are better characterised as embeddings, or fragments of the RMC, than encodings. This situation is similar to how call-by-push-value embeds both call-by-name and call-by-value, and doesn’t merely encode them. 

The significance of this is precisely that it offers the perspective of improving or unifying the meta-theory of these other formalisms. In fact, we are already doing so: firstly, we provide a single, natural stack machine to reason about and compare a wide range of seemingly unrelated formalisms (automata, prolog, interaction nets, etc.). Secondly, the embeddings impose the three other semantic perspectives (reduction semantics, denotational semantics, categorical semantics) on all embedded computational models.

In many instances our semantic accounts will be new, as they rely on two key features of our calculus:
- The novel decomposition of formal equations s = t into redexes <s>;[t]. This is what enables both the universal stack machine and the reduction semantics. In particular, we are not aware of a reduction semantics along these lines for any of the embedded systems.
- The syntactic duality on terms that implements relational converse. Despite being modelled by relations, most embedded systems do not expose such a duality syntactically, while our embeddings do. This is particularly salient in the case of Prolog.

We have surveyed the literature carefully, and we are confident these contributions are new, and not already present in the logic programming community or fusion-based approaches (which are indeed, however, superficially similar). Review 3 confirms that the contribution is "novel and solid".

Finally, regarding the applications of our approach, we would like to point out the recent interest in functional logic programming. The Verse calculus, developed by Simon Peyton-Jones at Epic [1] purports to give a core calculus for functional logic programming. The paper [1] is explicit that one of their main aims is to achieve confluence, but they only achieve this for a limited fragment of “well-behaved” terms. Although out of the scope of our exposition, the RMC embeds in the FMC using thunks. Thus we are approaching what Verse is aiming for: a _confluent_ calculus for functional logic programming. Indeed, this serves as a concrete objective that we are working towards, as we mention in the conclusion.  	 ---

On the question in Review 3 about confluence: we confirm that the full calculus is confluent, as stated. The review appears to have missed the conclusion of the confluence proof (perhaps because it is structured in two parts). The first part proves the terminating star-free fragment to be confluent by local confluence and Newman's Lemma, as the review notes. Confluence of the full calculus is by showing that the star-free and star-only fragments commute (Theorem C.6), and then applying the Hindley-Rosen Lemma (Theorem C.7). 
On the question in Review 3 about the Kleene star in relational semantics: there is absolutely no difficulty in including this. We omitted it from the type system — typing only terminating terms — but it is trivial to give a type to terms M* which then admit their obvious relational semantics. 

Regarding the Kleene star in the categorical semantics: as suggested, there appear to be a number of options for soundly modelling it. However, we aim to be definitive in what we do present and so focus on the simpler fragment which nevertheless is interesting because it forms a _complete_ programming language for (a certain class of) string diagrams.   We would like to stress that the calculus is interesting and novel (as all the reviews attest). It is necessary to set limits to the scope of the paper, and indeed we hit the page limit without any obvious redundancies (indeed, no redundancy was pointed out by any review). We believe we present a good range of results and, judging from the reviews, we believe we struck a reasonable balance here.  
---
 Responses to remaining questions:   Review 1:  Regarding “encoding unification”: the order of the equations plays no role in the kind of mgu computed by the RMC.  As mentioned briefly in S3.4, the RMC exhibits a slightly more general behaviour than the pattern-matching lambda-calculus.   As given in Definition 5.1, \tau is a value type, i.e., a base type. The “reverse” of a memory type is defined here. The metavariables mentioned range over the set of memory types. Given a single location and a single base type t, memory types reduce to a stack of n t’s, which can be abbreviated as simply n, as is done in the introduction.   Reviewer 2: 
The RMC can be considered a conservative extension of the _first-order_ FMC, since the latter can be described as the kappa-calculus with paramaterized push and pop actions. The RMC lacks higher-order features, though, and so is not directly comparable with the full (higher-order) FMC.   [1] https://dl.acm.org/doi/pdf/10.1145/3607845     


==> Reviews/Review-1.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 87
TITLE: The Relational Machine Calculus
AUTHORS: Chris Barrett, Willem Heijltjes and Daniel Castle

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
The paper introduces the relational machine calculus (RMC), a computational model constructed atop the category REL of sets and relations, providing a term syntax for the Frobenius monoid structure of REL.

The paper provides a rewriting system, proven to be confluent, along with an equational theory that extends Kleene algebra. This theory is demonstrated to be sound with respect to a natural observational equivalence induced by the rewriting system. The calculus's expressive capacity is showcased through the encoding of various computational models, including regular expressions, kappa and pattern calculi, unification, (the core of pure) prolog, and Turing machines.

The last part of the paper is dedicated to define a simply typed fragment of RMC and a categorical semantics of the (star-free, and sum-free) fragment of it, based on Frobenius monoid.

OVERALL EVALUATION

The paper is exceptionally well-written, and I thoroughly enjoy reading it. The calculus presented is simple and elegant, based on a few primitives which are intuitive.  I particularly appreciate the seamless balance between the system's simplicity and its remarkable expressivity, evident in the broad range of computational models that can be elegantly expressed in RMC.

I did not understand in detail the type system (see below), but I think this is just for a question of presentation that can be easily patched. I keep my confidence to medium as I do not know well the most recent literature on the topic and I am not able to evaluate the originality wrt the state of the art.

Anyway, I found this contribution very nice and of large scope and I would be very happy to have it at LICS.

DETAILED REMARKS
- p.5 encoding unification: the order of the equations plays a role as it produces different nesting of the redexes. Does it affect the kind of MGU that can be found by RMC ?

- p.5 pattern-matching: do you have the same meaning wrt [14,44] in the case of more occurrences of the same variable in a pattern, like in $\exists x.<(x,x)>.M$ ?

- p.8 def.5.1: I do not understand on what $\tau$ varies on, is it just a constant ? a number ? How this system relates with the induction given in the introduction of the paper (sect. 1.2). Also, I do not understand the notation of the $\overrightarrow\sigma$ vs $\overlefttarrow\sigma$: is this latter a different category of types or are you just using two different metavariables for the same family of types ?


ADDED AFTER REBUTTAL
In the response you write:
" we are confident these contributions are new, and not already present in the logic programming community or fusion-based approaches (which are indeed, however, superficially similar). "
It would be nice if you can add a short discussion of this point in your paper (at the beginning or in the conclusion). Better detailing what you mean with "superficially similar".

==> Reviews/Review-2.txt <==
----------------------- REVIEW 2 ---------------------
SUBMISSION: 87
TITLE: The Relational Machine Calculus
AUTHORS: Chris Barrett, Willem Heijltjes and Daniel Castle

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
** SUMMARY **

This work gives a simple programming language (the relational machine calculus = RMC) based on an abstract machine with family of stacks.
Intuitively, a program has multiple inputs and outputs ports, which is read as a relation between inputs and outputs. Concretely, programs are constructed from operations of Kleene algebras (sequential composition, non-determinism and iteration), stack operations (push and pop), and variable restrictions. Small-step and big-step operational semantics are given and shown to agree. A number of toy examples are used for showing the expressiveness of RMC. The categorical semantics of a small fragment of RMC, and a relational semantics of RMC are given.

** EVALUATION **

The design of RMC looks original and interesting, though I am not sure if some similar attempt would have been done in logic programming community. (I can be wrong as I am ignorant in this direction; but if I were asked to implement RMC, I would first try Prolog.) Also there seems some (perhaps superficial) similarity with the fusion-based approaches in concurrency theory, which might worth comparing with. Nevertheless, I like the rather simple-minded design principle of the language and the abstract machine, which at least are conceptually elegant.

On the other hand, I am less sure about the usefulness of this approach. Just being able to encode various existing calculi is not sufficient to buy RMC. Does RMC allow some simpler meta-theory for reasoning about these encodings easily? I guess there are good chance as RMC has a nice rewriting theory and also should have relatively simple compositional denotational semantics ... but for now the categorical semantics is given only for a small fragment. The relational semantics looks simple and nice, but its relation to the operational semantics is not really clear - at least we need sort of adequacy.

Thus, I have a mixed feeling on this paper. It is a nice reading, and contains some nice insights, but I would like to see more supporting evidence.

** COMMENTS **

- Is RMC a conservative extension of FMC?

- page 11, after def 7.1:
extra-hypergrpah -> extra-hypergraph

- page 12, sec 9.1:
"String diagrams have found practical applications in an increasing range of domains [22, 42, 51, 55]."
The paper [55] seems nothing to do with string diagrams.

==> Reviews/Review-3.txt <==

----------------------- REVIEW 3 ---------------------
SUBMISSION: 87
TITLE: The Relational Machine Calculus
AUTHORS: Chris Barrett, Willem Heijltjes and Daniel Castle

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper introduces the Relational Machine Calculus (RMC), a novel foundational calculus for first-order relational programming. The calculus is defined fourfold: via a stack-based abstract machine, an equational theory, a reduction system, and a denotational semantics. Theorems relating all those perspectives are proved (confluence and simulation theorems in the case of operational semantics; and sound and completeness theorems for specific fragments of the calculus, in the case of denotational semantics).
The expressiveness of the calculus is witnessed by encoding several formalisms and algorithms in RMC (notably those akin to the \kappa-calculus and unification).

EVALUATION
This is a very nice paper, well-written, and with a pleasant tradeoff between clarity (number of details and explanations provided) and conciseness. The contribution, to the best of my knowledge, is novel and solid; and certainly in line with LICS standards.
I am a bit puzzled about the (non-)treatment of iteration (Kleene star), that sometimes I do not understand. For instance, at the beginning of Section 4, the authors mention some design choices to make confluence scaling to the *-fragment of RMC. However, as far as I can tell, confluence is proved for the *-free fragment relying on critical pair lemma + Newman's lemma + termination (for which the absence of Kleene star is crucial). So, what about confluence for the whole RMC? Does it hold? If so, how is that proved?
Moving to denotational semantics, I do not understand what goes wrong with iteration. What if one extend string diagrams with a trace operators/boxes and the like? Is it possible to obtain (perhaps just sound) models using other categorical counterparts of (subclasses of) relations? The first one that comes to my mind is the partially additive semantics by Arbib and Manes. Is that a meaningful option? In general, I believe the reader would benefit from an informal explanation of the design choices made at the denotational level.



